Longitudinal flow decorrelations in Xe+Xe collisions at $\sqrt{s_{\mathrm{NN}}}=5.44$ TeV with the ATLAS detector

The first measurement of longitudinal decorrelations of harmonic flow amplitudes $v_n$ for $n=2$, 3 and 4 in Xe+Xe collisions at $\sqrt{s_{\mathrm{NN}}}=5.44$ TeV is obtained using 3 ${\mu}\textrm{b}^{-1}$ of data with the ATLAS detector at the LHC. The decorrelation signal for $v_3$ and $v_4$ is found to be nearly independent of collision centrality and transverse momentum ($p_{\mathrm{T}}$) requirements on final-state particles, but for $v_2$ a strong centrality and $p_{\mathrm{T}}$ dependence is seen. When compared with the results from Pb+Pb collisions at $\sqrt{s_{\mathrm{NN}}}=5.02$ TeV, the longitudinal decorrelation signal in mid-central Xe+Xe collisions is found to be larger for $v_2$, but smaller for $v_3$. Current hydrodynamic models reproduce the ratios of the $v_n$ measured in Xe+Xe collisions to those in Pb+Pb collisions but fail to describe the magnitudes and trends of the ratios of longitudinal flow decorrelations between Xe+Xe and Pb+Pb. The results on the system-size dependence provide new insights and an important lever-arm to separate effects of the longitudinal structure of the initial state from other early-time and late-time effects in heavy-ion collisions.

==> fig_01.txt <==
The &eta; dependence of r<sub>2|2</sub>, r<sub>3|3</sub> and r<sub>4|4</sub> in Xe+Xe collisions for two centrality intervals. The |&eta;<sub>ref</sub>| is chosen to be 4.0&lt;|&eta;<sub>ref</sub>|&lt;4.9 for r<sub>2|2</sub>, and 3.2&lt;|&eta;<sub>ref</sub>|&lt;4.9 for r<sub>3|3</sub> and r<sub>4|4</sub>. The error bars and shaded boxes represent statistical and systematic uncertainties, respectively.

==> fig_02.txt <==
The centrality dependence of F<sub>n</sub> calculated for three |&eta;<sub>ref</sub>| ranges (left) and three p<sub>T</sub> ranges (right) for n=2 (top row), n=3 (middle row) and n=4 (bottom row). The error bars and shaded boxes represent statistical and systematic uncertainties, respectively.

==> fig_03.txt <==
 The F<sub>n</sub> compared between Xe+Xe and Pb+Pb&nbsp;citeAaboud:2017tql collisions as a function of centrality percentiles (left) and N<sub>part</sub> (right) for n=2 (top row), n=3 (middle row) and n=4 (bottom row). The error bars and shaded boxes on the data represent statistical and systematic uncertainties, respectively. The results from a hydrodynamic model&nbsp;citePang:2018zzo,Wu:2018cpc are shown as solid lines (Xe+Xe) and dashed lines (Pb+Pb) with the vertical error bars denoting statistical uncertainty of the model predictions.

==> fig_04.txt <==
The ratios F<sub>n</sub><sup>XeXe</sup>/F<sub>n</sub><sup>PbPb</sup> from data&nbsp;citeAaboud:2017tql (solid
symbols) and model&nbsp;citePang:2018zzo,Wu:2018cpc (solid lines) and v<sub>n</sub><sup>XeXe</sup>/v<sub>n</sub><sup>PbPb</sup> from data&nbsp;citeAad:2019xmh (open symbols) and model&nbsp;citeGiacalone:2017dud (dashed lines) as a function of centrality for n=2 (left), n=3 (middle panel) and n=4 (right), respectively. The error bars and shaded boxes on the data represent statistical and systematic uncertainties, respectively. The vertical error bars on the theory calculations represent the statistical uncertainties.
